Gravitational potential drives the concentration dependence of the stellar mass-halo mass relation

We investigate the origin of the scatter in the stellar mass-halo mass (SMHM) relation using the \colibre cosmological hydrodynamical simulations. At fixed halo mass, we find a clear positive correlation between stellar mass and halo concentration, particularly in low-mass haloes between $10^{11}$ and $10^{12}\,\rm M_\odot$, where all halo properties are computed from the corresponding dark-matter-only simulation. Two scenarios have been proposed to explain this trend: the earlier formation of higher-concentration haloes allows more time for star formation, or the deeper gravitational potential wells of higher-concentration haloes enhance baryon retention. To distinguish between them, we examine correlations between halo concentration, stellar mass, stellar age, and stellar metallicity. While, at fixed halo mass, halo concentration correlates with stellar age, stellar age itself shows only a weak correlation with stellar mass, indicating that early formation alone cannot account for the concentration-dependence in the scatter of the SMHM relation. In contrast, both stellar metallicity and halo concentration exhibit correlations with stellar mass. The connection between halo concentration and stellar metallicity persists even when simultaneously controlling for both halo mass and stellar mass. These results support the scenario in which the deeper gravitational potentials in higher-concentration haloes suppress feedback-driven outflows, thereby enhancing both baryon and metal retention.

==> reply.txt <==
Dear Editor-in-chief,

Thank you for forwarding the referee's report on our revised submission.

We would like to thank the referee for their valuable comments, which have helped us to further improve the manuscript.
We have carefully revised the relevant parts following referee's comments, point by point. All changes in the text are highlighted in red.

Yours sincerely,
Kai Wang
On behalf of the co-authors

==============================================================================

We would like to thank the referee for their valuable comments, which have
helped us to further improve the manuscript. We have carefully revised the
relevant parts following referee's comments, point by point. All changes in the
text are highlighted in red.


Reviewer's Comments:

The manuscript by Wang and collaborators investigates the impact of halo concentration and formation time onto the scatter of the stellar to halo mass relation, for which a clear consensus has not been reached yet. The manuscript is well written and clearly described the approach and the results obtained, hence I suggest publication once the following minor concerns have been addressed.

1) Most of the paper focusses on the halo mass range 1e11-1e12 Msun, since for larger masses AGN feedback plays a crucial role, role that has not been considered in the current work. In this respect, I do not get why all plots show the high mass range as well, when the discussion in the text then claims that the results in that halo mass range are due to AGN feedback and will be the focus of a different paper.

REPLY:
a. We retain the results for M_halo > 10^12 Msun because they provide a useful contrast: the trends change qualitatively in this regime, indicating that an additional physical process is required to explain the behaviour. In COLIBRE, this transition coincides with the onset of efficient AGN feedback, which we therefore identify as the most plausible driver, and we will examine in detail in follow-up work. Including this mass range does not add new figures or distract from our main conclusions; it simply extends the existing axes by about 1 dex and makes clear where our interpretation is expected to break down.

2) In Section 2, the authors define haloes and galaxies as "well resolved" when at least 100 stellar particles are present. I would not say that a galaxy is well resolved with only 100 particles (the Poisson noise is still 10% of the total number). I would not expect their results to significantly change if a higher threshold (e.g. 1000 stellar particles) were used, but a clarification about this point would help.

REPLY:
a. Our analysis is performed in bins of halo mass. To preserve the completeness of each bin, we apply a halo-mass selection rather than an additional cut in stellar mass (or stellar particle number), which would bias correlations within each halo mass bin.
b. We therefore restrict the sample to M_halo > 10^11 M_sun, where the vast majority of centrals contain at least 100 stellar particles, providing a minimal resolution for global stellar properties. At higher halo masses, the typical stellar particle counts increase: they exceed 1,000 at M_halo ~ 10^11.5 M_sun and 10,000 at M_halo ~ 10^12 M_sun.
c. The level of Poisson noise associated with ~100 particles does not drive the trends reported here. In the lowest halo-mass bin, the scatter in stellar mass spans nearly two orders of magnitude (Fig. 1, first inset panel), far larger than the fractional uncertainty expected from Poisson noise. Any finite sampling noise would act to dilute correlations rather than create them, so our reported correlation strengths should, if anything, be conservative at the low-mass end.
d. We have clarified these points in the revised manuscript by adding a short discussion of the resolution selection and its implications at the end of Section 2.

3) Section 3.2, first paragraph: the two possible scenarios were already discussed in detail in the introduction. I do not see why they should be described again at the beginning of section 3.2.

REPLY:
a. We agree that these two scenarios are introduced in both the introduction and results sections. They serve different roles. In the Introduction section, they motivate the problem by placing it in the broader context of the galaxy-halo connection and by defining the focus of this work. In the Results section, we restate them to set up the specific hypotheses that the correlation test is designed to distinguish. Although this introduces some overlap, we find that this structure improves readability by making the logic of the analysis clear at the point where it is applied.

4) Discussion: The authors claim that they verified the robustness of their results using other COLIBRE runs with different AGN feedback (which would likely affect the large halo mass range not fully addressed in this work) and different resolutions, but they do not show any evidence of this comparison. Since the manuscript is a letter and the space is limited, I suggest them to add an appendix where they can actually compare these different runs, supporting their claims.

REPLY:
a. In the revised manuscript, we provide explicit evidence for the robustness checks. We have added Appendix-A to show the correlation results in simulation suites with different resolutions and AGN feedback prescriptions. The correlations are consistent in both sign and amplitude across the suites over the halo mass range of interest. We additionally show that using halo masses in the hydrodynamical simulations yields correlations that are nearly identical to those obtained using the DMO halo masses, further confirming the robustness of our conclusions.

